Spectral distortion and polarization of the cosmic microwave background: Measurement, challenges and perspectives

The Cosmic Microwave Background (CMB) is a fundamental observational tool in modern cosmology. The linear polarization of the CMB provides a crucial observational tool for exploring new physics, including the inflationary paradigm and parity-violating phenomena. The spectral distortion of the CMB can be used as a probe of the intracluster medium (ICM) of galaxy clusters (GCs) and to infer cosmological parameters. However, precise measurements are limited by foreground contamination and instrumental systematics. This work examines the non-thermal energy budget in GCs with the non-thermal Sunyaev-Zeldovich (ntSZ) effect. Using $Planck$ all-sky maps, we measure the ntSZ effect in GCs hosting radio halos, enabling constraints on the volume-averaged magnetic field strength within the ICM. We further assess how observations from upcoming ground-based CMB experiments improve these constraints. The imprints of parity-violating physics on the polarization of the CMB are predicted theoretically and recently, several methods have been used to measure the effect of cosmic birefringence from $Planck$ and $WMAP$ data. The miscalibration of polarization-sensitive detectors is found to be one of the limiting factors in this endeavour. We perform a relative and an absolute polarization angle calibration of the $Planck$ detectors using microwave and X-ray observations of the Crab nebula. Additionally, we develop a simulation pipeline to generate time-ordered data for an upcoming ground-based sub-mm telescope, analyzing the impact of correlated detector and atmospheric noise on CMB map reconstruction. Our findings in this thesis emphasize the importance of broad-frequency coverage for better foreground characterization and highlight the need for dedicated ground-based calibration to achieve accurate CMB polarization measurements. [abridged]

==> min.txt <==
f v p
0 150 0.866
0 180 1
0 210 0.866
0 240 0.5
0 270  -0
0 300  -0.5
0 330  -0.866
0 360  -1
0 390  -0.866
0 420  -0.5
0 450   0
0 480 0.5
0 510 0.866
0 540 1
0 570 0.866
0 600 0.5
0 630  0
0 660  -0.5
0 690  -0.866
0 720  -1
0 750   -0.866
0 780   -0.5
0 810 0
0 840 0.5
%%%
1 150 0.866
1 180 1
1 210 0.866
1 240 0.5
1 270 0
1 300  -0.5
1 330 -0.866
1 360  -1
1 390  -0.866
1 420  -0.5
1 450   0
1 480 0.5
1 510 0.866
1 540 1
1 570 0.866
1 600 0.5
1 630  -0
1 660  -0.5
1 690  -0.866
1 720  -1
1 750   -0.866
1 780   -0.5
1 810 0
1 840 0.5
%%%
2 150 0.866
2 180 1
2 210 0.866
2 240 0.5
2 270 0
2 300  -0.5
2 330  -0.866
2 360  -1
2 390  -0.866
2 420  -0.5
2 450   0
2 480 0.5
2 510 0.866
2 540 1
2 570 0.866
2 600 0.5
2 630  0
2 660  -0.5
2 690  -0.866
2 720  -1
2 750   -0.866
2 780   -0.5
2 810 0
2 840 0.5

